Deep learning based Image Compression for Microscopy Images: An Empirical Study

With the fast development of modern microscopes and bioimaging techniques, an unprecedentedly large amount of imaging data are being generated, stored, analyzed, and even shared through networks. The size of the data poses great challenges for current data infrastructure. One common way to reduce the data size is by image compression. This present study analyzes classic and deep learning based image compression methods, and their impact on deep learning based image processing models. Deep learning based label-free prediction models (i.e., predicting fluorescent images from bright field images) are used as an example application for comparison and analysis. Effective image compression methods could help reduce the data size significantly without losing necessary information, and therefore reduce the burden on data management infrastructure and permit fast transmission through the network for data sharing or cloud computing. To compress images in such a wanted way, multiple classical lossy image compression techniques are compared to several AI-based compression models provided by and trained with the CompressAI toolbox using python. These different compression techniques are compared in compression ratio, multiple image similarity measures and, most importantly, the prediction accuracy from label-free models on compressed images. We found that AI-based compression techniques largely outperform the classic ones and will minimally affect the downstream label-free task in 2D cases. In the end, we hope the present study could shed light on the potential of deep learning based image compression and the impact of image compression on downstream deep learning based image analysis models.

==> table/compression.csv <==
compressiontechnique,compressionratiomean,compressionratioaverage,compressionratiomax,compressionratiomin,spacesavingmean,spacesavingaverage,spacesavingmax,spacesavingmin
JPEGXR,1.3458,1.3458,2.4276,1.1825,0.2458,0.2458,0.5881,0.1544
JPEG-2000-LOSSY,28.5981,28.5981,124.9487,6.7684,0.937,0.937,0.992,0.8523
LERC,1.1419,1.1419,1.2101,1.0885,0.1236,0.1236,0.1736,0.0813
original,1.1236,1.1236,1.1865,1.0739,0.1094,0.1094,0.1572,0.0688
bmshj2018-factorized-mse-8,15.9426,15.9426,18.9616,9.5152,0.9364,0.9364,0.9473,0.8949
bmshj2018-factorized-ms-ssim-8,19.3469,19.3469,21.0802,16.8454,0.9482,0.9482,0.9526,0.9406
bmshj2018-hyperprior-mse-8,21.3869,21.3869,30.8899,9.408,0.9507,0.9507,0.9676,0.8937
bmshj2018-hyperprior-ms-ssim-8,23.2744,23.2744,27.1158,18.1808,0.9568,0.9568,0.9631,0.945
mbt2018-mean-mse-8,23.4083,23.4083,33.7584,9.6953,0.955,0.955,0.9704,0.8969
mbt2018-mean-ms-ssim-8,23.1368,23.1368,27.394,17.9521,0.9565,0.9565,0.9635,0.9443
mbt2018-mse-8,23.746,23.746,34.7513,9.9339,0.9555,0.9555,0.9712,0.8993
mbt2018-ms-ssim-8,22.9054,22.9054,26.9208,18.0975,0.9561,0.9561,0.9629,0.9447
cheng2020-anchor-mse-6,47.2978,47.2978,71.3275,30.6665,0.9781,0.9781,0.986,0.9674
cheng2020-anchor-ms-ssim-6,38.0068,38.0068,48.2268,29.6875,0.9735,0.9735,0.9793,0.9663
cheng2020-attn-mse-6,47.0159,47.0159,70.9414,30.9496,0.978,0.978,0.9859,0.9677
cheng2020-attn-ms-ssim-6,37.3312,37.3312,46.4849,29.3102,0.973,0.973,0.9785,0.9659


==> table/metrics_input.csv <==
dirname,msemean,mseaverage,msehighest,mselowest,ssimmean,ssimaverage,ssimhighest,ssimlowest,correlationmean,correlationaverage,correlationhighest,correlationlowest,psnrmean,psnraverage,psnrhighest,psnrlowest
JPEGXR,28941.7203,28941.7203,29935.8267,26736.9381,0.8312,0.8312,0.9136,0.6033,0.8974,0.8974,0.96,0.7286,3.5167,3.5167,3.8597,3.3689
JPEG-2000-LOSSY,31882.0436,31882.0436,32538.8247,30212.4175,0.5224,0.5224,0.8312,0.1952,0.1281,0.1281,0.4454,-0.243,3.0961,3.0961,3.3289,3.0068
LERC,197.6072,197.6072,200.4164,194.3834,0.9998,0.9998,1.0,0.9985,0.9967,0.9967,1.0,0.9663,25.1729,25.1729,25.2442,25.1115
original,0.0,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,108.1308,108.1308,108.1308,108.1308
bmshj2018-factorized-mse-8,32293.404,32293.404,33013.2313,25325.4876,0.8408,0.8408,0.9859,0.4529,0.9907,0.9907,0.9958,0.9849,3.0417,3.0417,4.0952,2.9439
bmshj2018-factorized-ms-ssim-8,32292.3973,32292.3973,33017.1707,25408.04,0.8377,0.8377,0.9823,0.4505,0.9888,0.9888,0.9951,0.9764,3.0417,3.0417,4.0811,2.9434
bmshj2018-hyperprior-mse-8,32293.6587,32293.6587,32965.0487,25719.2712,0.8388,0.8388,0.9848,0.4532,0.9911,0.9911,0.9959,0.9855,3.0414,3.0414,4.0282,2.9503
bmshj2018-hyperprior-ms-ssim-8,32287.2845,32287.2845,33082.0005,25199.4758,0.8341,0.8341,0.982,0.4339,0.989,0.989,0.9951,0.9771,3.0425,3.0425,4.1169,2.9349
mbt2018-mean-mse-8,32295.4729,32295.4729,32986.4516,25744.8604,0.8397,0.8397,0.9846,0.4499,0.9904,0.9904,0.9956,0.9842,3.0412,3.0412,4.0239,2.9474
mbt2018-mean-ms-ssim-8,32290.0482,32290.0482,32995.3048,25147.1183,0.8346,0.8346,0.9839,0.4384,0.9894,0.9894,0.9953,0.9777,3.0422,3.0422,4.1259,2.9463
mbt2018-mse-8,32290.3814,32290.3814,32998.2121,25590.7202,0.8384,0.8384,0.9852,0.4487,0.9906,0.9906,0.9957,0.9845,3.0419,3.0419,4.05,2.9459
mbt2018-ms-ssim-8,32290.047,32290.047,32963.0227,25145.4203,0.8366,0.8366,0.9833,0.4416,0.9892,0.9892,0.9952,0.9774,3.0422,3.0422,4.1262,2.9505
cheng2020-anchor-mse-6,32326.5176,32326.5176,32947.4836,27773.5493,0.8353,0.8353,0.9681,0.454,0.9827,0.9827,0.9919,0.9715,3.0363,3.0363,3.6945,2.9526
cheng2020-anchor-ms-ssim-6,32301.1311,32301.1311,33005.3111,26681.6286,0.8307,0.8307,0.9712,0.4393,0.9827,0.9827,0.9915,0.9693,3.0401,3.0401,3.8687,2.945
cheng2020-attn-mse-6,32320.1958,32320.1958,32943.7678,27658.2845,0.834,0.834,0.9684,0.4535,0.9828,0.9828,0.9918,0.9716,3.0372,3.0372,3.7126,2.9531
cheng2020-attn-ms-ssim-6,32299.8758,32299.8758,33032.517,26989.6288,0.8272,0.8272,0.9716,0.4387,0.9829,0.9829,0.9916,0.9697,3.0401,3.0401,3.8188,2.9414


==> table/metrics_input_v2.csv <==
dirname,msemean,mseaverage,msehighest,mselowest,ssimmean,ssimaverage,ssimhighest,ssimlowest,correlationmean,correlationaverage,correlationhighest,correlationlowest,psnrmean,psnraverage,psnrhighest,psnrlowest
JPEGXR,0.0011,0.0011,0.0043,0.0002,0.8284,0.8284,0.9007,0.6226,0.899,0.899,0.968,0.7286,30.4992,30.4992,36.3778,23.6394
JPEG-2000-LOSSY,0.0498,0.0498,0.3431,0.0033,0.4244,0.4244,0.6529,0.1198,0.1576,0.1576,0.4989,-0.2342,15.8519,15.8519,24.8109,4.6452
LERC,0.0061,0.0061,0.0436,0,0.9803,0.9803,1,0.867,0.9934,0.9934,1,0.863,51.72,51.72,71.2059,13.6097
original,0,0,0,0,1,1,1,1,1,1,1,1,108.1308,108.1308,108.1308,108.1308
bmshj2018-factorized-mse-8,0.0002,0.0002,0.0017,0,0.9623,0.9623,0.984,0.8797,0.9844,0.9844,0.9953,0.9521,38.4742,38.4742,44.4509,27.7017
bmshj2018-factorized-ms-ssim-8,0.0003,0.0003,0.0072,0,0.9704,0.9704,0.9844,0.9283,0.9859,0.9859,0.9939,0.9645,37.3699,37.3699,44.7175,21.412
bmshj2018-hyperprior-mse-8,0.0002,0.0002,0.0011,0,0.9585,0.9585,0.9841,0.8646,0.9829,0.9829,0.9954,0.9451,38.4364,38.4364,43.4579,29.5503
bmshj2018-hyperprior-ms-ssim-8,0.0003,0.0003,0.0034,0,0.9691,0.9691,0.9845,0.9078,0.9854,0.9854,0.994,0.9611,37.1714,37.1714,43.0559,24.7138
mbt2018-mean-mse-8,0.0002,0.0002,0.0017,0,0.9559,0.9559,0.983,0.8595,0.9817,0.9817,0.9951,0.9426,37.9746,37.9746,43.3428,27.8035
mbt2018-mean-ms-ssim-8,0.0003,0.0003,0.0049,0,0.9704,0.9704,0.9852,0.9249,0.9866,0.9866,0.9944,0.9653,37.6723,37.6723,44.5433,23.134
mbt2018-mse-8,0.0002,0.0002,0.0023,0,0.9563,0.9563,0.9835,0.8574,0.9823,0.9823,0.9953,0.9442,38.1687,38.1687,43.8721,26.3657
mbt2018-ms-ssim-8,0.0003,0.0003,0.0024,0,0.9705,0.9705,0.9852,0.9233,0.986,0.986,0.9943,0.9634,37.2873,37.2873,44.2612,26.2522
cheng2020-anchor-mse-6,0.0006,0.0006,0.0078,1.00E-04,0.9133,0.9133,0.9647,0.7357,0.961,0.961,0.9896,0.8753,34.3726,34.3726,39.8648,21.0625
cheng2020-anchor-ms-ssim-6,0.0009,0.0009,0.0066,1.00E-04,0.9537,0.9537,0.9758,0.886,0.9738,0.9738,0.988,0.9365,33.4254,33.4254,40.0261,21.7774
cheng2020-attn-mse-6,0.0005,0.0005,0.0056,1.00E-04,0.9138,0.9138,0.9654,0.7322,0.9609,0.9609,0.9898,0.8743,34.5608,34.5608,39.5146,22.4936
cheng2020-attn-ms-ssim-6,0.0006,0.0006,0.0042,1.00E-04,0.9538,0.9538,0.9759,0.8857,0.9727,0.9727,0.9882,0.9292,34.0428,34.0428,40.5244,23.7463


==> table/metrics_input_v3.csv <==
dirname,msemean,mseaverage,msehighest,mselowest,ssimmean,ssimaverage,ssimhighest,ssimlowest,correlationmean,correlationaverage,correlationhighest,correlationlowest,psnrmean,psnraverage,psnrhighest,psnrlowest
JPEGXR,0.0011,0.0011,0.0043,0.0002,0.8284,0.8284,0.9007,0.6226,0.899,0.899,0.968,0.7286,30.4992,30.4992,36.3778,23.6394
JPEG-2000-LOSSY,0.0498,0.0498,0.3431,0.0033,0.4244,0.4244,0.6529,0.1198,0.1576,0.1576,0.4989,-0.2342,15.8519,15.8519,24.8109,4.6452
LERC,0.0061,0.0061,0.0436,0,0.9803,0.9803,1,0.867,0.9934,0.9934,1,0.863,51.72,51.72,71.2059,13.6097
original,0,0,0,0,1,1,1,1,1,1,1,1,108.1308,108.1308,108.1308,108.1308
bmshj2018-factorized-mse-8,0.0002,0.0002,0.0017,0,0.9623,0.9623,0.984,0.8797,0.9844,0.9844,0.9953,0.9521,38.4742,38.4742,44.4509,27.7017
bmshj2018-factorized-ms-ssim-8,0.0003,0.0003,0.0072,0,0.9704,0.9704,0.9844,0.9283,0.9859,0.9859,0.9939,0.9645,37.3699,37.3699,44.7175,21.412
bmshj2018-hyperprior-mse-8,0.0002,0.0002,0.0011,0,0.9585,0.9585,0.9841,0.8646,0.9829,0.9829,0.9954,0.9451,38.4364,38.4364,43.4579,29.5503
bmshj2018-hyperprior-ms-ssim-8,0.0003,0.0003,0.0034,0,0.9691,0.9691,0.9845,0.9078,0.9854,0.9854,0.994,0.9611,37.1714,37.1714,43.0559,24.7138
mbt2018-mean-mse-8,0.0002,0.0002,0.0017,0,0.9559,0.9559,0.983,0.8595,0.9817,0.9817,0.9951,0.9426,37.9746,37.9746,43.3428,27.8035
mbt2018-mean-ms-ssim-8,0.0003,0.0003,0.0049,0,0.9704,0.9704,0.9852,0.9249,0.9866,0.9866,0.9944,0.9653,37.6723,37.6723,44.5433,23.134
mbt2018-mse-8,0.0002,0.0002,0.0023,0,0.9563,0.9563,0.9835,0.8574,0.9823,0.9823,0.9953,0.9442,38.1687,38.1687,43.8721,26.3657
mbt2018-ms-ssim-8,0.0003,0.0003,0.0024,0,0.9705,**0.9705**,0.9852,0.9233,0.986,0.986,0.9943,0.9634,37.2873,37.2873,44.2612,26.2522
cheng2020-anchor-mse-6,0.0006,0.0006,0.0078,1.00E-04,0.9133,0.9133,0.9647,0.7357,0.961,0.961,0.9896,0.8753,34.3726,34.3726,39.8648,21.0625
cheng2020-anchor-ms-ssim-6,0.0009,0.0009,0.0066,1.00E-04,0.9537,0.9537,0.9758,0.886,0.9738,0.9738,0.988,0.9365,33.4254,33.4254,40.0261,21.7774
cheng2020-attn-mse-6,0.0005,0.0005,0.0056,1.00E-04,0.9138,0.9138,0.9654,0.7322,0.9609,0.9609,0.9898,0.8743,34.5608,34.5608,39.5146,22.4936
cheng2020-attn-ms-ssim-6,0.0006,0.0006,0.0042,1.00E-04,0.9538,0.9538,0.9759,0.8857,0.9727,0.9727,0.9882,0.9292,34.0428,34.0428,40.5244,23.7463


==> table/metrics_prediction_gt.csv <==
dirname,msemean,mseaverage,msehighest,mselowest,ssimmean,ssimaverage,ssimhighest,ssimlowest,correlationmean,correlationaverage,correlationhighest,correlationlowest,psnrmean,psnraverage,psnrhighest,psnrlowest
JPEGXR,0.9178,0.9178,1.117,0.5163,0.6473,0.6473,0.8099,0.1468,0.36,0.36,0.7123,-0.0147,48.5528,48.5528,51.0014,47.6503
JPEG-2000-LOSSY,1.1363,1.1363,1.1827,1.1211,0.3295,0.3295,0.72,0.0498,-0.0169,-0.0169,0.0893,-0.0646,47.5759,47.5759,47.6342,47.4022
LERC,0.5161,0.5161,1.028,0.3171,0.638,0.638,0.7997,0.1173,0.7118,0.7118,0.8637,0.1557,51.1143,51.1143,53.1182,48.0111
original,0.4603,0.4603,0.9673,0.283,0.6743,0.6743,0.8138,0.1446,0.7446,0.7446,0.8955,0.2542,51.646,51.646,53.6122,48.2751
bmshj2018-factorized-mse-8,0.5426,0.5426,1.0824,0.3165,0.6807,0.6807,0.8174,0.1642,0.6914,0.6914,0.8567,0.0804,50.8984,50.8984,53.1272,47.787
bmshj2018-factorized-ms-ssim-8,0.5448,0.5448,1.0568,0.3205,0.67,0.67,0.8165,0.1592,0.691,0.691,0.8514,0.1233,50.8726,50.8726,53.0731,47.8908
bmshj2018-hyperprior-mse-8,0.5405,0.5405,1.0847,0.3104,0.6743,0.6743,0.8211,0.1432,0.693,0.693,0.8558,0.0724,50.9154,50.9154,53.2111,47.7778
bmshj2018-hyperprior-ms-ssim-8,0.5476,0.5476,1.041,0.3173,0.6662,0.6662,0.8092,0.1326,0.6887,0.6887,0.8505,0.1443,50.8506,50.8506,53.1164,47.9564
mbt2018-mean-mse-8,0.5438,0.5438,1.076,0.3153,0.6723,0.6723,0.8163,0.1622,0.6915,0.6915,0.86,0.0971,50.8848,50.8848,53.1441,47.8128
mbt2018-mean-ms-ssim-8,0.5436,0.5436,1.0359,0.3277,0.6613,0.6613,0.8088,0.1502,0.6929,0.6929,0.8489,0.1532,50.8788,50.8788,52.9761,47.9778
mbt2018-mse-8,0.5407,0.5407,1.0727,0.3086,0.6723,0.6723,0.8176,0.1227,0.6933,0.6933,0.8552,0.0986,50.9094,50.9094,53.2364,47.8261
mbt2018-ms-ssim-8,0.5411,0.5411,1.0537,0.3191,0.6599,0.6599,0.8063,0.1439,0.6944,0.6944,0.8537,0.1221,50.8992,50.8992,53.091,47.9036
cheng2020-anchor-mse-6,0.6739,0.6739,1.1063,0.3506,0.6962,0.6962,0.8309,0.1513,0.5994,0.5994,0.8188,0.052,49.98,49.98,52.6829,47.692
cheng2020-anchor-ms-ssim-6,0.5708,0.5708,1.0639,0.3112,0.674,0.674,0.8109,0.1783,0.6669,0.6669,0.8416,0.1213,50.6788,50.6788,53.2011,47.8619
cheng2020-attn-mse-6,0.6976,0.6976,1.1161,0.3496,0.6986,0.6986,0.8311,0.1751,0.5834,0.5834,0.8153,0.0236,49.8258,49.8258,52.6951,47.6539
cheng2020-attn-ms-ssim-6,0.5685,0.5685,1.0566,0.3106,0.6763,0.6763,0.8131,0.1688,0.6693,0.6693,0.8419,0.1274,50.6939,50.6939,53.2085,47.8917


==> table/metrics_prediction_gt_v2.csv <==
dirname,msemean,mseaverage,msehighest,mselowest,ssimmean,ssimaverage,ssimhighest,ssimlowest,correlationmean,correlationaverage,correlationhighest,correlationlowest,psnrmean,psnraverage,psnrhighest,psnrlowest
JPEGXR,0.006,0.006,0.0174,0.0026,0.6541,0.6541,0.8414,0.3766,0.4304,0.4304,0.7819,0.1474,22.4266,22.4266,25.8152,17.601
JPEG-2000-LOSSY,0.0347,0.0347,0.1687,0.0016,0.3838,0.3838,0.8289,0.0682,0.0238,0.0238,0.1406,-0.1141,17.3313,17.3313,27.8549,7.728
LERC,0.0056,0.0056,0.0194,0.0018,0.6841,0.6841,0.8637,0.3631,0.7394,0.7394,0.884,0.3316,22.8782,22.8782,27.3791,17.1319
original,0.005,0.005,0.0193,0.0018,0.7333,0.7333,0.8635,0.4441,0.7399,0.7399,0.8842,0.3324,23.2962,23.2962,27.3755,17.1384
bmshj2018-factorized-mse-8,0.0044,0.0044,0.0204,0.0013,0.7258,0.7258,0.871,0.376,0.6382,0.6382,0.8663,0.1289,23.9536,23.9536,28.9918,16.8963
bmshj2018-factorized-ms-ssim-8,0.0046,0.0046,0.0229,0.002,0.7342,0.7342,0.8602,0.3731,0.7093,0.7093,0.8716,0.3185,23.7132,23.7132,27.0467,16.4032
bmshj2018-hyperprior-mse-8,0.0047,0.0047,0.0424,0.0016,0.7128,0.7128,0.8833,0.2148,0.6045,0.6045,0.8683,0.0864,23.8299,23.8299,28.071,13.7307
bmshj2018-hyperprior-ms-ssim-8,0.0043,0.0043,0.0219,0.0018,0.7378,0.7378,0.8585,0.4451,0.6912,0.6912,0.8699,0.281,23.9392,23.9392,27.5629,16.5909
mbt2018-mean-mse-8,0.0044,0.0044,0.0174,0.0017,0.7229,0.7229,0.8712,0.509,0.6097,0.6097,0.8661,0.1432,23.9387,23.9387,27.6681,17.5935
mbt2018-mean-ms-ssim-8,0.0044,0.0044,0.0197,0.0019,0.7415,0.7415,0.8599,0.4801,0.7073,0.7073,0.8706,0.2841,23.8704,23.8704,27.2173,17.0557
mbt2018-mse-8,0.0043,0.0043,0.0116,0.0015,0.7194,0.7194,0.8813,0.4639,0.6207,0.6207,0.8661,0.1179,23.9625,23.9625,28.1032,19.363
mbt2018-ms-ssim-8,0.0044,0.0044,0.021,0.002,0.7439,0.7439,0.8662,0.4204,0.7102,0.7102,0.8721,0.3293,23.8387,23.8387,27.0759,16.7723
cheng2020-anchor-mse-6,0.0065,0.0065,0.0273,0.0015,0.5991,0.5991,0.855,0.2501,0.4375,0.4375,0.8029,0.0164,22.4682,22.4682,28.3466,15.6439
cheng2020-anchor-ms-ssim-6,0.0045,0.0045,0.0189,0.0018,0.7145,0.7145,0.8593,0.4587,0.6389,0.6389,0.8487,0.1822,23.7949,23.7949,27.3597,17.2361
cheng2020-attn-mse-6,0.008,0.008,0.0465,0.0014,0.568,0.568,0.8484,0.2261,0.4208,0.4208,0.8071,0.0053,21.8606,21.8606,28.468,13.3261
cheng2020-attn-ms-ssim-6,0.0044,0.0044,0.0241,0.0016,0.718,0.718,0.8629,0.415,0.6418,0.6418,0.8518,0.1653,23.8619,23.8619,27.8372,16.1724

==> table/metrics_prediction_original_prediction.csv <==
dirname,msemean,mseaverage,msehighest,mselowest,ssimmean,ssimaverage,ssimhighest,ssimlowest,correlationmean,correlationaverage,correlationhighest,correlationlowest,psnrmean,psnraverage,psnrhighest,psnrlowest
JPEGXR,0.5218,0.5218,1.099,0.124,0.663,0.663,0.8288,0.4438,0.4731,0.4731,0.7869,0.0623,51.3708,51.3708,57.1951,47.7207
JPEG-2000-LOSSY,0.7641,0.7641,1.8468,0.169,0.3949,0.3949,0.8108,0.1215,-0.0198,-0.0198,0.076,-0.0903,49.7817,49.7817,55.8519,45.4667
LERC,0.1119,0.1119,0.1688,0.0519,0.7757,0.7757,0.8972,0.5839,0.9038,0.9038,0.9663,0.6262,57.7605,57.7605,60.9814,55.8578
original,0.0,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,108.1308,108.1308,108.1308,108.1308
bmshj2018-factorized-mse-8,0.1293,0.1293,0.2089,0.075,0.787,0.787,0.8993,0.6532,0.8796,0.8796,0.9544,0.5717,57.1232,57.1232,59.3789,54.931
bmshj2018-factorized-ms-ssim-8,0.1351,0.1351,0.2179,0.0756,0.7841,0.7841,0.8924,0.6445,0.8781,0.8781,0.9523,0.5562,56.9307,56.9307,59.3462,54.7488
bmshj2018-hyperprior-mse-8,0.128,0.128,0.2115,0.0697,0.7855,0.7855,0.8983,0.6303,0.8819,0.8819,0.9593,0.5137,57.1823,57.1823,59.6977,54.8775
bmshj2018-hyperprior-ms-ssim-8,0.1379,0.1379,0.2272,0.0717,0.7797,0.7797,0.8832,0.6289,0.8753,0.8753,0.9534,0.5442,56.8557,56.8557,59.5732,54.5674
mbt2018-mean-mse-8,0.1335,0.1335,0.2519,0.0683,0.7841,0.7841,0.901,0.6509,0.8793,0.8793,0.957,0.5569,57.0256,57.0256,59.7892,54.1185
mbt2018-mean-ms-ssim-8,0.1331,0.1331,0.1957,0.0685,0.7809,0.7809,0.8898,0.616,0.8825,0.8825,0.9546,0.5777,56.9945,56.9945,59.7761,55.2159
mbt2018-mse-8,0.1291,0.1291,0.229,0.07,0.7841,0.7841,0.8987,0.6153,0.8826,0.8826,0.9571,0.5725,57.1499,57.1499,59.6771,54.5325
mbt2018-ms-ssim-8,0.1326,0.1326,0.1955,0.0682,0.7807,0.7807,0.8876,0.6279,0.8836,0.8836,0.9559,0.563,57.0146,57.0146,59.7918,55.2183
cheng2020-anchor-mse-6,0.2548,0.2548,0.613,0.1116,0.7309,0.7309,0.8676,0.6122,0.7657,0.7657,0.9341,0.3335,54.3748,54.3748,57.6541,50.2565
cheng2020-anchor-ms-ssim-6,0.1591,0.1591,0.2394,0.0897,0.7698,0.7698,0.8861,0.6473,0.8477,0.8477,0.9382,0.5512,56.2192,56.2192,58.6037,54.3391
cheng2020-attn-mse-6,0.2769,0.2769,0.6468,0.1197,0.7239,0.7239,0.8672,0.6066,0.7432,0.7432,0.9229,0.2952,53.9981,53.9981,57.35,50.0232
cheng2020-attn-ms-ssim-6,0.1596,0.1596,0.2493,0.0857,0.7703,0.7703,0.8867,0.6395,0.8479,0.8479,0.9406,0.525,56.2162,56.2162,58.7991,54.163


==> table/metrics_prediction_original_prediction_v2.csv <==
dirname,msemean,mseaverage,msehighest,mselowest,ssimmean,ssimaverage,ssimhighest,ssimlowest,correlationmean,correlationaverage,correlationhighest,correlationlowest,psnrmean,psnraverage,psnrhighest,psnrlowest
JPEGXR,0.0061,0.0061,0.0147,0.0025,0.8255,0.8255,0.9294,0.694,0.573,0.573,0.8831,0.2618,22.4105,22.4105,26.0523,18.316
JPEG-2000-LOSSY,0.0323,0.0323,0.1369,0.0041,0.4835,0.4835,0.8301,0.1599,0.0346,0.0346,0.1519,-0.127,16.7578,16.7578,23.8741,8.6359
LERC,0.0003,0.0003,0.0039,0.0,0.9624,0.9624,1.0,0.6863,0.9995,0.9995,1.0,0.9849,52.1393,52.1393,65.9426,24.1371
original,0.0,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,108.1308,108.1308,108.1308,108.1308
bmshj2018-factorized-mse-8,0.0026,0.0026,0.0083,0.0003,0.9103,0.9103,0.9781,0.7364,0.859,0.859,0.991,0.5218,27.0981,27.0981,34.5626,20.7841
bmshj2018-factorized-ms-ssim-8,0.0009,0.0009,0.0033,0.0002,0.9541,0.9541,0.9874,0.8471,0.9483,0.9483,0.9917,0.8303,30.9527,30.9527,36.0771,24.838
bmshj2018-hyperprior-mse-8,0.0034,0.0034,0.0232,0.0005,0.8904,0.8904,0.9705,0.5219,0.8158,0.8158,0.99,0.4347,25.9064,25.9064,33.2125,16.3512
bmshj2018-hyperprior-ms-ssim-8,0.0014,0.0014,0.0044,0.0003,0.9427,0.9427,0.9871,0.8658,0.9232,0.9232,0.9917,0.7183,29.4052,29.4052,35.9823,23.5648
mbt2018-mean-mse-8,0.0031,0.0031,0.0091,0.0003,0.8983,0.8983,0.9735,0.6902,0.8161,0.8161,0.9893,0.4107,26.1503,26.1503,34.5741,20.4335
mbt2018-mean-ms-ssim-8,0.001,0.001,0.0035,0.0002,0.9516,0.9516,0.9879,0.8225,0.9451,0.9451,0.994,0.779,30.7766,30.7766,37.3656,24.5998
mbt2018-mse-8,0.003,0.003,0.0114,0.0004,0.8989,0.8989,0.9767,0.513,0.8327,0.8327,0.9899,0.402,26.4424,26.4424,34.348,19.4432
mbt2018-ms-ssim-8,0.0009,0.0009,0.0031,0.0002,0.9551,0.9551,0.9899,0.8861,0.9483,0.9483,0.9944,0.8158,31.0031,31.0031,37.5027,25.079
cheng2020-anchor-mse-6,0.0066,0.0066,0.0194,0.0019,0.7776,0.7776,0.9389,0.3692,0.5942,0.5942,0.9215,0.1329,22.2884,22.2884,27.1061,17.1332
cheng2020-anchor-ms-ssim-6,0.0026,0.0026,0.0067,0.0008,0.9078,0.9078,0.9666,0.7892,0.8499,0.8499,0.9699,0.5436,26.3781,26.3781,31.234,21.748
cheng2020-attn-mse-6,0.0078,0.0078,0.0419,0.0021,0.7452,0.7452,0.9291,0.3047,0.5713,0.5713,0.9163,0.1221,21.769,21.769,26.8602,13.775
cheng2020-attn-ms-ssim-6,0.0026,0.0026,0.0083,0.0006,0.9098,0.9098,0.9706,0.6839,0.8523,0.8523,0.9769,0.5263,26.5122,26.5122,32.2632,20.7832














